Multimessenger study of baryon-charged QCD matter in heavy-ion collisions

Multimessenger studies of heavy-ion collisions, using hadrons and electromagnetic probes, can reveal the properties of the created QCD matter from different perspectives. This study calculates the thermal dilepton invariant mass spectra and thermal photon transverse momentum spectra in Au+Au collisions at low beam energies from the Beam Energy Scan program, using a (3+1)-dimensional multistage hydrodynamic model calibrated by rapidity-dependent hadronic distributions. The effects of thermodynamic rapidity variation, baryon chemical potential, and fluid expansion on the spectra are explored. Methods for extracting temperature from photon and dilepton spectra are examined by comparison with the underlying hydrodynamic temperature. The possibility of combining photon and dilepton spectra to extract radial flow is also investigated. This study provides insights into measuring the thermodynamic properties of the created systems in heavy-ion collisions using multiple messengers through two fundamental interactions within the same framework.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



